Qiana: A First-Order Formalism to Quantify over Contexts and Formulas with Temporality

We introduce Qiana, a logic framework for reasoning on formulas that are true only in specific contexts. In Qiana, it is possible to quantify over both formulas and contexts to express, e.g., that ``everyone knows everything Alice says''. Qiana also permits paraconsistent logics within contexts, so that contexts can contain contradictions. Furthermore, Qiana is based on first-order logic, and is finitely axiomatizable, so that Qiana theories are compatible with pre-existing first-order logic theorem provers. We show how Qiana can be used to represent temporality, event calculus, and modal logic. We also discuss different design alternatives of Qiana.

==> reviews/reviewsAAAI2024.txt <==

Reviewer #2
Questions

    1. Summary Please briefly summarize the main claims/contributions of the paper in your own words. (Please do not include your evaluation of the paper here).
        The paper formalizes a notion of "context" in a first-order logic framework that allows for quantification over contexts and formulas. A context is something within which formulas can be true -- for example, the beliefs of an agent or a work of fiction.
    2. Strengths and Weaknesses Please provide a thorough assessment of the strengths and weaknesses of the paper, touching on each of the following dimensions: - Novelty (how novel are the concepts, problems addressed, or methods introduced in the paper) - Quality (is the paper technically sound?) - Clarity (is the paper well-organized and clearly written?) - Significance (comment on the likely impact of the paper on the AI research community, i.e., explain how the paper might impact its own sub-field or the general AI community.).
        The introductory "Romeo and Juliet" example is rather confusing. It's unclear why we would want to say that Friar Laurence's (fictional) sayings are true in reality (as opposed to in the fictional context of the story), which removes the motivation for desideratum 1 ("The ability to connect the object-of-discourse representation of formulas to their truth value"). It seems like it might be good enough to be able to relate the truth values of formulas in different contexts. Unfortunately "Romeo and Juliet" is the only example in the paper.

        Much of the paper is devoted to showing how to encode first-order formulas as terms, with a special T predicate to indicate which encoded formulas are true. It's proven that this doesn't violate Tarski's theorem on the undefinability of truth, because the T predicate is not allowed to be encoded. I didn't notice any problems with the technical quality or clarity of that. Unfortunately, while all that is presented as though it were novel, it's not. Moore (1980, chapter 4) already did those things when formalizing knowledge. To illustrate, here's a quote (Moore 1980, p. 81):

        > "We should note that although we are axiomatizing truth for the object language, the well-known results of Tarski [...] on the impossibility of axiomatizing truth do not apply here. [...] in our system the meta-language axiomatizes not its own truth conditions, but rather the truth conditions of the object language. [...] there is no representation of the predicates T or True in the object-language."

        So it's hard to see what impact the current paper will have. Perhaps the authors could consider exploring aspects of the approach that are specific to dealing with "contexts" in general or put more of a focus on the theorem-proving aspect.


        == Comments After Author Response ==

        Thanks to the authors for their response. The response pointed out these differences between the current paper and Moore's:

        1. Moore was only modelling knowledge (knowledge must be true), while the current paper's approach can model other sorts of contexts, like beliefs, which can contain false sentences.
        2. They have a finite axiomatization (in the appendix).
        3. Their approach does not require the formulas in a context to be closed under logical entailment, allowing for representing the beliefs of agents that are not "logically omniscient" and indeed that can have inconsistent beliefs (this is discussed in the brief Section 5.6 ("Paraconsistency")).

        With respect to point (1), I suspect Moore's approach to modelling knowledge, which is based on a standard possible worlds approach, could trivially be changed to model belief by just not requiring the accessibility relation between worlds to be reflexive (i.e., by removing Moore's Axiom K2 on p. 81). So I don't think that's a very significant difference.

        Point (3) is more interesting, but they don't compare their approach to any prior paraconsistent logics or approaches to modelling non-logically-omniscient beliefs, so it's hard to say how well it works. It's not clear how they chose which "reasoning axioms" (Section 5.3) to include, which determine the extent to which agents draw logical conclusions from their beliefs.

        I don't think that point (2) is enough of a reason to accept the paper, at least given how little there is about the finite axiomatization or computational matters in the paper itself. The authors may want to expand on that in a future revision.


        == References ==

        Robert C. Moore. Reasoning about knowledge and action. Technical Report 191, SRI International, 1980. https://apps.dtic.mil/sti/citations/ADA126244
    3. Questions for the Authors Please carefully list the questions that you would like the authors to answer during the author feedback period. Think of the things where a response from the author may change your opinion, clarify a confusion or address a limitation. Please number your questions.
        (1) Could you give a different example to better motivate desideratum 1?
        (2) If there's some important way the approach to encoding formulas as terms presented here differs from what's been done in prior work, feel free to describe that.
    4. Reproducibility Does the paper provide enough information to be reproducible? If not, please explain (It may help to consult the paper’s reproducibility checklist.)
        Yes
    5. Resources Are there novel resources (e.g., datasets) the paper contributes? (It might help to consult the paper’s reproducibility checklist)
        Yes
    6. Ethical considerations Does the paper adequately address the applicable ethical considerations, e.g., responsible data collection and use (e.g., informed consent, privacy), possible societal harm (e.g., exacerbating injustice or discrimination due to algorithmic bias, etc.)? If not, explain why not. Does it need further specialized ethics review?
        N/A
    7. OVERALL EVALUATION Please provide your overall evaluation of the paper, carefully weighing the reasons to accept and the reasons to reject the paper.
        Reject: For instance, a paper with poor quality, limited impact, poor reproducibility, mostly unaddressed ethical considerations.
    8. CONFIDENCE How confident are you in your evaluation?
        Quite confident. I tried to check the important points carefully. It is unlikely, though conceivable, that I missed some aspects that could otherwise have impacted my evaluation.

Reviewer #3
Questions

    1. Summary Please briefly summarize the main claims/contributions of the paper in your own words. (Please do not include your evaluation of the paper here).
        The paper introduces Qiana, a fragment of FOL that is able to address three desiderata: 1. Truth representation, i.e., the ability to represent the fact that a formula of the language is true within such language; 2. Quantification over formulae; 3. Quantification over contexts.

        After reviewing the related literature, the paper defines the notion of quoted formula and the operations of quoting and unquoting. Formulas can be transformed into their correspondent "quoted" form (and vice versa) by means of the quoting (resp., unquoting) operations. Quoted formulas are used inside contexts. These notions are then used to introduce Qiana's axiomatization. Thanks to a careful construction, the problem of Tarski's Undefinability of Truth theorem do not apply to Qiana. Moreover, since Qiana is a fragment of FOL, it can be used with existing first-order theorem provers. Tha paper also provides a Python tool to, from a set of Qiana formulas, produces a finite set of Qiana axioms in TPTP, which then can be used in FO theorem provers.
    2. Strengths and Weaknesses Please provide a thorough assessment of the strengths and weaknesses of the paper, touching on each of the following dimensions: - Novelty (how novel are the concepts, problems addressed, or methods introduced in the paper) - Quality (is the paper technically sound?) - Clarity (is the paper well-organized and clearly written?) - Significance (comment on the likely impact of the paper on the AI research community, i.e., explain how the paper might impact its own sub-field or the general AI community.).
        The paper is written in a crystal clear way and I really enjoyed reading it. Even if this is not my main research topic, I was able to follow along even on the trickier technicalities. The authors do a great job at maintaining the focus of the reader both on a high-level perspective (i.e., what they want to achieve in the paper) and on a low-level one (i.e., the details of the formalism).

        The related work section is exhaustive and it clearly shows the novelty of the results. All three desiderata are met, especially the first and trickiest one, that is achieved with a clear and elegant construction. The implementation of the TPTP translator completes the overall results, providing a concrete and usable tool on top of the theoretical contribution. Ultimately, I believe this work will have many interesting future developments and I am confident that it will have some impact in different sub-fields. Finally, as far as I could see, the results are sound.
    3. Questions for the Authors Please carefully list the questions that you would like the authors to answer during the author feedback period. Think of the things where a response from the author may change your opinion, clarify a confusion or address a limitation. Please number your questions.
        No questions for the authors.
    4. Reproducibility Does the paper provide enough information to be reproducible? If not, please explain (It may help to consult the paper’s reproducibility checklist.)
        Yes
    5. Resources Are there novel resources (e.g., datasets) the paper contributes? (It might help to consult the paper’s reproducibility checklist)
        Yes
    6. Ethical considerations Does the paper adequately address the applicable ethical considerations, e.g., responsible data collection and use (e.g., informed consent, privacy), possible societal harm (e.g., exacerbating injustice or discrimination due to algorithmic bias, etc.)? If not, explain why not. Does it need further specialized ethics review?
        -
    7. OVERALL EVALUATION Please provide your overall evaluation of the paper, carefully weighing the reasons to accept and the reasons to reject the paper.
        Weak accept: Technically solid paper where reasons to accept, e.g., good novelty, outweigh reasons to reject, e.g., fair quality.
    8. CONFIDENCE How confident are you in your evaluation?
        Somewhat confident, but there's a chance I missed some aspects. I did not carefully check some of the details, e.g., novelty, proof of a theorem, experimental design, or statistical validity of conclusions.

Reviewer #4
Questions

    1. Summary Please briefly summarize the main claims/contributions of the paper in your own words. (Please do not include your evaluation of the paper here).
        The paper proposes a first-order formalism, called Qiana, which allows to express quantifications of formulas and contexts. Specifically, the authors achieve this by introducing quotations and un-quotations of formulas and terms. Among other things, the proposed notations allow the formalism to talk about truth in the language while avoiding Tarski's incomplete theorem. They also show how to use the formalism in usual first-order theorem provers.
    2. Strengths and Weaknesses Please provide a thorough assessment of the strengths and weaknesses of the paper, touching on each of the following dimensions: - Novelty (how novel are the concepts, problems addressed, or methods introduced in the paper) - Quality (is the paper technically sound?) - Clarity (is the paper well-organized and clearly written?) - Significance (comment on the likely impact of the paper on the AI research community, i.e., explain how the paper might impact its own sub-field or the general AI community.).
        On novelty, the method of reifying truth (or "quotation") is not new in logic and the problem to be addressed has a long study history in KR.

        On quality, the paper appears to be technical sound, and the proofs are intuitive and direct.

        On clarity, the presentation of the paper could be improved, and I found the following issues in the paper.
        1: the proof of the main theory is missing in the paper i.e. Theory 1, although it is provided in the Appendix. Including some sentences to explain the intuition behind the proofs in the paper would help a lot.
        2: the definition of the corresponding function is unclear, leading to an unclear definition of the quoting function. Specifically, since "ist" is in P_b, the definition of the corresponding function seems to provide a mapping for "ist" as well, yet, later in the paper, no quotation of "ist" is mentioned. This needs to be cleared.
        3: it is unclear how the formalism achieves the quantification over formulas. It seems that the quantification over formulas was achieved by quantifying the quoted terms, yet this is not confirmed. It also seems it is achieved by introducing a meta-logic variable in the axiom schema (1). If this is the case, one can hardly call it quantification over formulas.
        4. text overflow in Definition 6.
        5. repeated entries in references for Enderton, H.B. 2001.

        On significance, the paper has an incremental contribution and is likely to have a minor impact in a sub-field of AI as it study an important notion in KR.

    3. Questions for the Authors Please carefully list the questions that you would like the authors to answer during the author feedback period. Think of the things where a response from the author may change your opinion, clarify a confusion or address a limitation. Please number your questions.
        1. what do you mean by quantification over formulas and how to interpret such quantification.
        2. Do you assume the formalism to be sorted as I see terms of context sort? btw, do you use terms to represent contexts?
    4. Reproducibility Does the paper provide enough information to be reproducible? If not, please explain (It may help to consult the paper’s reproducibility checklist.)
        Yes
    5. Resources Are there novel resources (e.g., datasets) the paper contributes? (It might help to consult the paper’s reproducibility checklist)
        Yes
    6. Ethical considerations Does the paper adequately address the applicable ethical considerations, e.g., responsible data collection and use (e.g., informed consent, privacy), possible societal harm (e.g., exacerbating injustice or discrimination due to algorithmic bias, etc.)? If not, explain why not. Does it need further specialized ethics review?
        N.A.
    7. OVERALL EVALUATION Please provide your overall evaluation of the paper, carefully weighing the reasons to accept and the reasons to reject the paper.
        Weak Reject: Technically solid paper where reasons to reject, e.g., poor novelty, outweigh reasons to accept, e.g. good quality.
    8. CONFIDENCE How confident are you in your evaluation?
        Somewhat confident, but there's a chance I missed some aspects. I did not carefully check some of the details, e.g., novelty, proof of a theorem, experimental design, or statistical validity of conclusions.

Reviewer #5
Questions

    1. Summary Please briefly summarize the main claims/contributions of the paper in your own words. (Please do not include your evaluation of the paper here).
        The paper proposes a logical framework based on first-order logic in which a special predicate represents the fact that a formula is true in a certain context. The framework is intended to handle the possibility that some context is always "right" about formulas (if a formula is true in that context, then it is true), as well as quantification over formulas and contexts. Undecidability is avoided through the use of so-called quotation and a special predicate representing truth of a formula, which cannot be quoted. A finite axiomatization is given, and the usability of the framework with first-order logic theorem provers is highlighted.
    2. Strengths and Weaknesses Please provide a thorough assessment of the strengths and weaknesses of the paper, touching on each of the following dimensions: - Novelty (how novel are the concepts, problems addressed, or methods introduced in the paper) - Quality (is the paper technically sound?) - Clarity (is the paper well-organized and clearly written?) - Significance (comment on the likely impact of the paper on the AI research community, i.e., explain how the paper might impact its own sub-field or the general AI community.).
        Novelty: the novelty of a framework handling the three requirements given at the beginning of the paper is extensively and convincingly discussed. I am not an expert in context representation so I cannot say much more on this.

        Quality: the paper is technically sound; it has few proofs and they are not difficult, but that is not a drawback as everything hinges on having figured out the right definitions for the framework, which ensure that everything works naturally afterwards.

        Clarity: the paper is well-written and easy to follow, with plenty of examples as well as technical context.

        Significance: it is difficult for me to comment on this as it is somewhat outside of my field of expertise, but the proposal is interesting and not incremental.

        Other minor comments:
        - The first argument of ist sometimes a context, sometimes an agent; I have trouble understanding what it means when it is an agent, as that does not occur unquantified in any of the examples.
        - Proposition 3: the usual proof systems augmented with the extra axioms and rules, right?
        - In section 5.5, it is noted that a formula that is essentially not well-formed in terms of quotations cannot be quoted. Why is this mentioned as a limitation? Would we want to be able to quote such a formula?

        Typos:
        p.3, end of first column: "n=delta(n)" should be "n=delta(f)".
        p.6, (11): both instances of c should be t_c.
        p.7, (18): the parenthesis between \forall and x is out of place.
    3. Questions for the Authors Please carefully list the questions that you would like the authors to answer during the author feedback period. Think of the things where a response from the author may change your opinion, clarify a confusion or address a limitation. Please number your questions.
        No questions.
    4. Reproducibility Does the paper provide enough information to be reproducible? If not, please explain (It may help to consult the paper’s reproducibility checklist.)
        Yes
    5. Resources Are there novel resources (e.g., datasets) the paper contributes? (It might help to consult the paper’s reproducibility checklist)
        No
    6. Ethical considerations Does the paper adequately address the applicable ethical considerations, e.g., responsible data collection and use (e.g., informed consent, privacy), possible societal harm (e.g., exacerbating injustice or discrimination due to algorithmic bias, etc.)? If not, explain why not. Does it need further specialized ethics review?
        N/A
    7. OVERALL EVALUATION Please provide your overall evaluation of the paper, carefully weighing the reasons to accept and the reasons to reject the paper.
        Accept: Technically solid paper, with high impact on at least one sub-area of AI or modest-to-high impact on more than one area of AI, with good to excellent quality, reproducibility, and if applicable, resources, and no unaddressed ethical considerations.
    8. CONFIDENCE How confident are you in your evaluation?
        Somewhat confident, but there's a chance I missed some aspects. I did not carefully check some of the details, e.g., novelty, proof of a theorem, experimental design, or statistical validity of conclusions.


==> reviews/reviewsIJCAR2024.txt <==
----------------------- REVIEW 1 ---------------------
SUBMISSION: 24
TITLE: Qiana: A First-Order Formalism to Quantify over Contexts and Formulas
AUTHORS: Simon Coumes, Pierre-Henri Paris and Fabian M. Suchanek

----------- Overall evaluation -----------
SCORE: 0 (borderline paper)
----- TEXT:
This paper introduces a quoting formalism for reasoning under contexts,
      called Qiana. It relies on the introduction of a binary predicate called
      ist where the first argument represents the context and the second one
      represents the formula under this context. A running example of how to use
      contexts to represent agents beliefs is provided. Qiana is described in
      first-order logic, thus the satisfiability of statements encoded in this
      formalism can be evaluated by first-order ATPs. The main objective of this
      formalism compared to existing altenatives is to allow quantification on
      contexts, agents and formulas, while staying in a semi-decidable logic.
      After describing the formalism itself, the paper provides axiom schemas to
      instantiate using the given formula to be able to check its satisfiability
      in first-order logic. It is proven that the Qiana formula is
      equisatisfiable with its first-order axiomatization. A python program that
      does the instantiation of axiom schemas in the TPTP FOF format is
      provided.

      My opinion on this paper is very mitigated. There are several points that
      make me wonder if the paper is approapriate for our venue. The terminology
      is a bit unusual (e.g., "coherent" is used for "satisfiable", free
      variables are described using a "superordinate node of the syntactic tree"),
      much time is spend on notions that are well-known in AR (there is a whole
      page on plain first-order logic and a full paragraph to describe inference
      rules!). This is likely a community missmatch. This makes it a bit harder
      to grasp the content of the paper than needed, and I expect I would not be
      the only one with this feeling.

      That being said, the topic of the paper is interesting for IJCAR. The
      principles of the encoding seem sound. I checked the proofs and did not
      find obvious mistakes in them. However, the proofs do not go in all the
      details so I could have missed something (I did not have the time to check
      all the cases not mentionned).

      I also find that the paper can be confusing due to forward references (e.g.,
      T and some theorems) and due to the (bad) habit of including lemmas inside
      lemmas. Moreover, it does not fully exploit its examples to show the
      purpose of this work. For example, it would be good to remind the readers
      of the goal to quantify on formulas, agents and contexts in section 6.1.
      All these features appear in the example but they are not emphasized.

      The code appears functional, but it is lacking a readme that would
      describe the role of the different files. (Admitedly, the code is small
      enough that it is not hard to figure things out, and the names of the
      files are explicit enough that one can make accurate educated guesses.) In
      such a readme, you could also indicate the command line used to run
      vampire in the small experiment since it has many options.

      Note that I do not expect the automated provers to scale well on Qiana
      formulas. First, the instantiation of the axiom schemas makes the formula
      exponentially larger than it was initially. Moreover, due to the quotation
      mechanism at the center of the approach, the techniques that make ATPs
      efficient do not apply to the quoted part of the formula, so that the
      reasoning depends entirely on the axiom instances, which is what ATPs try
      to avoid as much as possible.


      Details
      -------

      page 2 (and every even page): Set the proper author's names in the header.

      p4: The comment "classical higher-order logics allow quantification over
      predicates, not over formulas" has me perplexed. Quantification is over
      variables and I do not see why you could not replace a Boolean variable
      with any formula (or rather term of type Bool). In fact, this is done in
      several simplification rules in higher-order superposition provers.

      p5: "superordinate node [of the syntactic tree]" is understandable but it
      stands out like some category theory jargon. Here you could use something
      simpler (from an AR standpoint) like "that appear outside the scope of a
      quantifier" instead of "that appear in a term ...".

      p5: The part about common notations, up to "serves readability" could go
      up before "The set of free variables"

      p5: "the notion of substitution" -> "the notion of a substitution"

      p5: The description of a substitution is more involved than needed. It is
      a well-known notion in AR. If you really want to include it, you could
      replace "is the formula..." with something like "is the formula where
      every free occurrence of x in phi is replaced by t".

      p6: Notations of the form "phi_1 ... phi_n / phi" would be more accurrate
      than "phi_1 phi_n / phi_3"

      Generally, section 3 could be much shorter as the notions it contains are
      well-known in the ATP community.

      p7, example: Isn't Laurence missing in C_q?

      p7, example: "The formula is then" -> "A formula representing the sentence
      above is then"

      p7, example: I do not understand the shape of the formula. You introduce a
      function "quote" for quotations inside quotations and it seems to me this
      example sentence does precisely that, but "quote" is not used. How can you
      flatten nested quotations? It would be interesting to have details on
      this.

      p8: The predicate T has not been defined yet, nor associated with any
      intuition. This creates confusion.

      p9: Either write "schema (1)", create a latex environment (newtheorem) for
      schemas so that you can refer to them in a way that is easily identifiable
      (matching schema 1 with (1) above is not directly obvious), or put all
      schemas in definitions and refer to the definitions directly.

      p10: "each of its instantiations" -> "each of the rule's instantiations"

      p11: "appearDead" -> "appearsDead"?

      p13: In terms of structure, it would be better if the statement of the
      theorem came after sect. 7.2. It should be enough to give the intuition of
      the theorem here.

      p13: "TPTP syntax - a popular syntax for theorem provers" -> "TPTP FOF
      syntax.\footnote{\url{https://www.tptp.org/}}"

      p13: I do not understand the sentence that gives the intuition of the
      "Reach" function.

      p13: Now the schemas reappear in definition blocks! If you put these
      blocks from the start you can gain a lot of space by avoiding these
      confusing repetitions.

      p14: "For simplicity... below." should go after Def.11.

      p15: The usual bibliographic style for IJCAR uses numbers as references.
      In case of acceptance the text, in particular sect. 2, may need some
      tuning due to this.

      p17: The "underlined phi" notation (proof of lemma 2) is not clear. Is it
      supposed to represent a formula phi where everything is quoted, or is it
      directly a notation for a formula "undelined phi" with some quotations
      inside?

      p17: Take lemma 3, 4 and 5 out of proposition 3.

      p17: The sketch for one interesting case at the end of the proof of prop.3
      lacks context. You could add more details of what you are trying to prove
      exactly in that case.

      p18: The definition of D_f is very imprecise. You could state precisely
      where the different elements of D are added.

      p18: Take lemma 6 out of proposition 4 (or remove the lemma environment).

      help message from Qiana.py: "translates a TPTP theory into a finite Qiana
      theory" makes no sense. The message should be more precise and detailed.
      It could look something like "translates a Qiana formula into its finite
      axiomatization. Inputs and outputs use the TPTP FOF format. As a
      convention, quoted symbols start with q_".



----------------------- REVIEW 2 ---------------------
SUBMISSION: 24
TITLE: Qiana: A First-Order Formalism to Quantify over Contexts and Formulas
AUTHORS: Simon Coumes, Pierre-Henri Paris and Fabian M. Suchanek

----------- Overall evaluation -----------
SCORE: -2 (reject)
----- TEXT:
This paper introduces formalism for reasoning about first-order contexts, which involves in particular a quotation operator to obtain, for every formula F, a term representing the syntax tree of F (called the quotation of F).
The formalism is realized as a fragment of untyped first-order logic:
It uses
- signatures that contain an additional function symbol for each function/predicate symbol as well for every variable and connective
- theories with additional axioms that make the quotations behave as intended
- special predicate symbols for evaluation: T(q) states the truth of the formula quotation q, and B(c,q) states the truth of q in context c
  (B is called 'ist' in the paper, but that name is not good for readability.)

The main theorem is that a finite/consistent theory can be extended to a finite/consistent theory with these additions.

I am very positive about this kind of research.
Developing good logics with quotation is an important open and arguably so far under-researched problem.
However, I'm more skeptical about this particular paper.
My main issues are given below.

Overall, I think a better version of this paper should be written before publication.

1) Related work

There is not much related work, and it is arguably hard to find.
So I'm inclined to be forgiving about a new paper not knowing them all.
But this paper seems to be not aware of any of them.

For example, there are
- a series of papers by Bill Farmer about languages with quotation and evaluation
- all kind of quotation mechanisms under the heading of meta-programming
- a local quotation technique that is often used in proof assistants where parts of the syntax are quoted as an inductive type
- formal languages with explicit substitutions (which are not quotations but have some structural similarity to them)
- logical frameworks that do not use quotations but allow quantifying about contexts or formal meta-reasoning about syntax

In particular, the authors seem unaware that the key ideas behind both their main theorems
(don't allow quoting the evaluation operator, axiomatize evaluation inductively) are not new.

2) Handling of contexts

The language proposed in this paper mostly deals with quotations and the T predicate.
The predicate B features only peripherally.
This is particularly surprising because the title, abstract, and introduction strongly frame the paper as a solution to reasoning about contexts, citing a claim by McCarthy some four times.

I think the paper would become stronger if the B operator were removed entirely and the story refocused on first-order logic with quotation.

Details:

The c in B(c,q) can be any term, and the language provides no operations for building and accessing contexts c.
No semantics is given for B, and the few axioms about B always have a universally quantified variable as the first argument.
This goes so far that I'm genuinely not sure which meta-concept the formal contexts are reifying.

At first, I assumed contexts would reify the lists of declarations and assumptions that occur on the left-hand sides of sequents.
But in all examples the formula B(c,q) seems to express that c is an agent that believes q.
But then there should be operations for working with agents.

In any case, it is weird that *any* term can be used a context. Why not use typed first-order logic and have a separate type for contexts?

After some consideration, I think B behaves more like a box operator in multi-modal logic: B(c, quotation of F) corresponds to box_c F.
Indeed, I think the examples in the paper can be represented more easily and more clearly and reasoned about more efficiently in multi-modal logic (for which TPTP support is available now).
The authors seem unaware of this connection.

3) Simplicity-expressivity trade-off in handling quotations

Quotation is notoriously difficult to get a grip on in a formal language.
Therefore, I find it especially important to make both the formal language and its presentation as simple and elegant as possible.
The definitions in this paper are often not polished enough to reach that bar.

Its difficult to pinpoint this without doing the polishing myself, but here are some attempts to exemplify:

- Don't spend 2 pages on defining first-order logic. Instead, use the space for details later on.

- Treat constant symbols as 0-ary function symbols in order to remove cases.

- Don't define signatures as tuples of sets of symbols with arity functions. That leads to verbose definitions later on.
  Instead, give a grammar for signatures and use concise inductive functions for operations on them.

- Don't spend 1 page (Section 4.2) on defining the property of signatures having enough extra symbols to quote the primary symbols.
  You can get the same effect more concisely with something like this:
  """
  A signature S is a set of declarations of n-ary function or predicate symbols.
  We write S^q for the signature S extended with an n-ary function symbol s^q for every n-ary function/predicate symbol s in S as well as with the following symbols: unary predicate symbol T, [...]
  """

- Try to eliminate some of the auxiliary definitions like the term languages T_q, T_qv, T_qf and so on.
  It gets difficult to keep track of what they mean if so many similar definitions are introduced.

Overall, this has the effect that many important issues get lost in the complexity of the definitions.
For example, more space should be devoted to discussing the following:

- Quotation of formulas with bound variables:
  Does quotation respect alpha-renaming? If not, how do we get it back later on?
  How do we axiomatize substitution on quotations?
  What is the meaning of quotations that have a term other than a variable in the binding position?
  Why does Def. 1 use a finite set C_X that seemingly contains one element for every variable?

- Semantics:
  What is the semantics of T and B?
  If their semantics in a model is only restricted by axioms, what meta-theorem captures their intended meaning?
  What is the semantics of terms that apply quotation-symbols to terms that aren't quotations?

- Finite axiomatization:
  Why does Def. 12 suddenly introduce 4 new symbols?
  There are no explanations in the paper. But it seems they are axiomatizing equality, evaluation of quoted terms/formulas, and substitution.
  Those are important - why not introduce them from the beginning?
  
- How does quotation interact with equality, a key problem in dealing with quotation?
  Why use first-order logic without equality even though equality is needed eventually anyway and then introduced as an afterthought in Def. 12?
  
  
4) Practicality of working with quotations

Naive approaches to quotation can lead to very impractical languages.
In the present approach, I'm worried this is the case, in particular as normal terms and quotations have the same type.

So individual models must have universes that supply extra elements for all the quotations.
And then the interpretations of function/predicate symbols must be pointlessly defined for all quotations as well.
Similarly, inductive definitions on the set of quotations need to pointlessly be defined for the non-quotations as well.

The paper should include bigger examples to evaluate the practical usability.
It's not even necessary that the evaluation comes out all positive.
But the authors should show that an evaluation has informed the design trade-offs, and those trade-offs should be discussed.



----------------------- REVIEW 3 ---------------------
SUBMISSION: 24
TITLE: Qiana: A First-Order Formalism to Quantify over Contexts and Formulas
AUTHORS: Simon Coumes, Pierre-Henri Paris and Fabian M. Suchanek

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
The authors present an approach to reason about contexts in
knowledge representation (where a context might specify that
some formula is true in general, or in some particular situation,
or in somebody's belief system). Their formalism makes it
possible to quantify over both formulas and contexts, and
since it is defined using an encoding in FOL, it can in
principle be handled by off-the-shelf provers for FOL, such
as Vampire. (I am curious, though, how well Vampire can deal
with more complicated specifications — the encoding leads to
some explosion and produces certain formulas that may be
difficult to handle for superposition provers.)

This is an interesting piece of work. The comparison with
earlier approaches that is given by the authors is convincing;
the presentation is fine and I haven't found any significant
errors.


Comments for the authors:

Page 5: "In what follows, we consider only wffs": That's to be taken
with a grain of salt, since the subformulas of wffs usually are not
wffs, and of course you have to talk about these subformulas as well.

Page 5: The choice of symbols is exceptionally bad here. There is
an F, an f, and an F_f, and the "F" in "F_f" is not related to
the isolated F, and the "f" in "F_f" is not the same as the
isolated f. Other letters are also highly overloaded, say "T" for
the truth predicate, for theories, and (with subscripts) for
various sets of terms. In general I would recommend to use
roman rather than italic letters for subscripts that do not
denote variables, such as in "F_f", "t_qf", "T_q", or "[.←.]_q".

Page 5: Note that substitutions do not change anything if they
are applied to wffs.

Page 7: Why are you working in untyped FOL? Is that really the
best choice? Your definitions make it possible to construct
all kinds of garbage terms that do not have a semantics and
that preferably should be ruled out by a type system.

Page 14: The relation "=" that you introduce here behaves like
the standard equality that we have in equational FOL (and in
superposition provers like Vampire), right? 

Page 14: In some formulas, e.g., (39)–(41), "E" is missing on the
right-hand side.

Page 14: Are you sure that the garbage terms I talked about earlier
do not cause any problems here?


==> reviews/reviewsJAIR2025.txt <==


Dear Simon Coumes, Pierre-Henri Paris, François Schwarzentruber, Fabian Suchanek,

I am pleased to inform you that your paper, 18402 : "iana: A First-Order Formalism to Quantify over Contexts and Formulas with Temporality", has been accepted for publication in the Journal of Artificial Intelligence Research. Please find the reviewers' comments and suggestions included below. In your revision, we ask that you address as far as possible the comments of the reviewers.

JAIR requires that revisions to accepted papers be completed within *two* months. Instructions for formatting the paper and an outline of the procedure you should follow for final preparation of the paper are available at https://www.jair.org/index.php/jair/authorinstrs.

As the requested revisions are minor, I hope that preparing your revised version will work smoothly and look forward to receiving it. If you have any questions about the instructions, please do not hesitate to contact me.

Best regards,
Martin Gebser (Martin.Gebser@aau.at)


------------------------------------------------------
Reviewer A:

This is an extended version of a paper presented at KR 2024. It introduces Qiana, which is a new formalism for reasoning about contexts.
The original paper presented the framework, its possible applications, examples, and (finite) axiomatizability.
The current submission, in addition of including proofs and expansions that were missing in the original, expands the framework in three ways:
1. adding temporal reasoning (fluents, states, etc.)
2. adding types (more precisely: sorts)
3. translating modal logic to Qiana.

The first new contribution is interesting and important, and increases the potential applications of Qiana.
The second can make it easier to encode using Qiana, and has been adopted in other automated approaches to logic (e.g. SMT solvers are also based on many-sorted logic).
The third is not trivial, and is interesting intellectually, but lacks proper motivation (see more below).

Overall, the material from the original KR 2024 paper is already substantial and solid. The extensions presented are interesting and non-trivial.
Therefore, this paper should be published.
Please consider addressing the following (mostly minor) points that are related to presentation.


- Line 1: "John (McCarthy, 1987)" looks weird.
- There is one reference that I think is relevant to the discussion on contexts at the beginning [0].
- line 3: writing ist(c,varphi) is a bit misleading because a predicate cannot take a formula, so this should be clarified.
- I don't really see a reason to defer proofs to the appendix.
- Table 1 is really great.
- last 2 lines of page 6: either ~(~a/\~b) has too many underlines or ~(a)\/b does not have enough lines.
- Definition 2: it would be helpful to add an example for elements in Qv \ Q.
- Section 7 (finite axiomatization) is very impressive.
- 3rd line of section 8: "that are modal logic" does not sound right.
- End of page 21: you show here how you can encode a negation of a fluent. Doesn't this contradict the fact (mentioned beforehand) that fluents cannot be negated?
- Page 22: how come you suddenly right implications "prolog style" from right to left? Also about these axioms -- can you mention their original source (from which you encoded them like this)?
- Page 23 -- please clarify why the frame problem occurs even in the presence of EC1.
- Page 23: you say that you have soundness and incompleteness, but you only prove soundness. Can you provide an example that shows incompleteness?
- Page 23, line 2: why can't you add Circum(Gamma) and then use FOL without breaking the feature of the logic?
- Page 23, "have a signature" -> "have an arity".
- "The type of a term is the type of its top-level symbol" -- this is inaccurate, the type of f(x,y) is the type of the output of f, not of f itself (which does not have a type).
- Example 10: if this example types an existing example in the paper, it would be good to refer to that example. If it does not, it would be good to take an existing example from the paper and add types to it.
- Section 10: on the one hand, at least intuitively, it does feel like "ist" should correspond to ordinary modalities. However, your encoding is not very direct -- in order to reflect the necessitation rule you encode formulas and derivations into the logic. This encoding seems very general, as if it has nothing to do specifically with modal logic, but can be done the same way with any finitely axiomatizable non-classical (or even classical?) logic. This raises the question: what is the main contribution of Section 10? This section can be better motivated. For example: would it make any sense to actually use Qiana as a modal logic solver?


[0] Gaifman, Haim. "Vagueness, tolerance and contextual logic." Synthese 174 (2010): 5-46.‏

Recommendation: Accept with minor revisions

------------------------------------------------------



------------------------------------------------------
Reviewer B:

Paper summary
--------------

The paper proposes a extended first-order logic language 'Qiana' for reasoning
about statements in different worlds (or "contexts" as called in the paper).
This is reminiscent of modal logic, of course, but it is different. The paper
introduces the Qiana language, its semantics and some extensions.

This paper is an extended version of a KR 2024 paper. It has three additional
sections: a section on temporality (in the sense of the well-known event
calculus), a section on typing (sorts), and a section on how Qiana relates to
modal logic.

The Qiana logic in the paper can quantify over formulas and express that these
formulas are true in a specified context. This is done with a mechanism of
quoting formulas as terms (and of quoting formulas as terms within quoted
terms). The semantics of these formulas-as-terms is given axiomatically in
first-order logic and such that first-order logic semantics is mirrored. For
example, commutativity of 'and', and an approximative semantics of 'universal
quantification' in terms of instantiation with quoted terms. The
axiomatization is finite. This enables using standard automated theorem
provers. The method is implemented.


Significance
-----------

This is a foundational paper. It promotes the use of first-order logic in a
way that resembles somewhat modal logic, but markedly different at the same
time. I think it contributes a novel approach to the knowledge representation
toolbox.

Technical Quality
---------------

Technical quality is good. The paper builds on standard terminology and
concepts. Proofs are supplied.


Related Work and Novelty
-----------------------

The paper clarifies how its approach differs from existing work.
It uses two pages for that and has a illustrative table that summarizes the
key differences in terms of several parameters.


Quality of the Presentation
-----------------------

The is self-contained (within reasonable bounds), has been written carefully
and is rather easy to read. The technical concepts often come with small
examples for illustration. That is very helpful.


Overall Evaluation
---------------

I found this a fascinating piece of work. The problem of reasoning with
different contexts and formulas as terms is very old. I think that the the
authors have succeeded in defining a framework at a "sweet spot" of being
intuitive, expressive for practical purposes, and semi-decidable by means of
finite first-order logic axiomatization. Thus, any first-order logic theorem
prover can be used for theorem proving in the Qiana language.

However, that an "off-the-shelf" first-order logic theorem provers can be used
says nothing about practical feasibility in terms of applicability to
real-world problems (are there any?), "complexity" of problems, or
scalability. The authors implemented a translator from Qiana to first-order
logic to the de-facto FOL problem language TPTP and can prove automatically
the examples in the paper in short time. This is a good start, and I
understand that practical and experimental investigations are beyond the scope
of this paper. Future work could address how to make reasoning on the
translation more efficient than reasoning with equality axioms.
That is, given there are any.

The submitted paper has three additional sections:

(1) Event calculus (EC). The main message is that Qiana is compatible to the
EC without much ado. One may (a) instantiate the EC axioms with quoted
formulas, and (b) have EC axioms as quoted formulas. The paper
demonstrates these features with an example. As for reasoning, the EC
calculus axioms need to embedded in some non-monotonic formalism
(Circumscription, or minimal model semantics/logic programming) to
deal with the frame problem. As Qiana is based on first-order logic, this
aspect is not represented. First-order logic reasoning with Qiana-EC is sound, but not
complete (as shown in the paper).

I found this section on EC interesting as a perspective of what its
doable, but I am not convinced it is of much practical value without Frame
axioms semantics. I was hoping the authors could provide a more
satisfactory discussion than the brief comments at the end of the section.

(2) Typing. In this section the authors show how Qiana can be typed. That is,
they introduce (disjoint) types for objects (individuals), quotations,
contexts, and time instants and actions (for the EC). The section mostly
consists of typed versions of definitions earlier in the
paper. I saw nothing surprising there. Unfortunately, the paper doesn't
explain why the typing is useful or needed in the first place.

In first-order theorem proving, modern superposition calculi and their
provers (like Vampire) are not helped by typing, except for equations
where one side is a variable. That is, 'x:bla = t' indicating that x (and
hence t) is of type bla is a proper (search space) restriction over 'x =
t' for superposition from variables.

That is what I could think of why typing is advantageous. But then, the
paper is not about efficiency of theorem proving, and so such
considerations seem not relevant at the current stage.

(3) Modal logic. The section explains how to express standard
propositional modal logics (K, T, S4, S5, D) in Qiana. The main insight is
to define contexts 'box' and 'diamond' which contextualize over
corresponding formulas. The Qiana approach then requires to axiomatize the
semantics of modal logics, in particular the necessitation inference rule,
in first-order logic. This in turns needs to define tautologies in Qiana (so that
they can be boxed) which is done via axiomatizing a Hilbert-calculus in
first-order logic.

This all I found elegant and insightful. At this stage into the
paper the mechanics of the approach does not surprise. It reads like
an interesting instantiation of the framework, which is a good thing.

Altogether, the new sections (1) and (3) I found valuable additions over the KR
2024 paper. About (2), typing, I'm not so sure. It'd be good to add motivation and
more discussions.

Overall, I think this paper can be accepted to JAIR with minor corrections.

Detailed Feedback
----------------
Section 3: Many authors would call your "model" and "interpretation" I think.
Also, a "theory" is usually a set of formulas *closed under entailment*.

Have you checked if the fin-axioms are operationally well-behaved in the sense
that they have a finite saturation in Vampire?

Section 4.1, Def. 2: The separate definitions of Q of Q_v seem slightly
redundant to me and I couldn't see that value of that. Couldn't you define "Q
is Q_v without Q(x)", similarly Def. 3. Much like the usual FOL notion "a
ground term is a term without occurrence of variables".

Section 8, Temporality in Qiana. I think the paper is somewhat too brave in
its claim that LTL/CTL is "less powerful" than the Event Calculus. First,
LTL/CTL have quantifiers, Event Calculus has not, and has no Boolean operators
for fluents (as you write). Second, there are variants
of LTL and CTL for time points and durations. They are *different*, not
*more/less powerful*.

Section 10.1: definition of necessity. You give a *formula* that defines
diamond in terms of box. Is this meant as an axiom? (I guess not)
Usually diamond is stated as an *abbreviation* on the meta level for 'not box
not'. Please clarify.

 

Recommendation: Accept with minor revisions

------------------------------------------------------




________________________________________________________________________
Journal of Artificial Intelligence Research



------------------------------------------------------
My own notes

- There are TODOS in the schemes file pointing at possible typos / inaccuracies in the article ranges (some symbols are to be excluded, though they feel obvious)
- Clarify that the symbols for finite axio (wft, term, ...) are not in the base functions or base predicates
- Add excemption for q_Forall in scheme A-31, which defines sub
- Remove "term" requirement from A-22

==> theapa.txt <==
Citation with the theapa package

The theapa package, based on the American Psychology Association standard,
consists of two files, one for LaTeX2e (theapa.sty) and
the other for BibTeX (theapa.bst).

Your LaTeX2e document should look like

	\documentclass[jair,11pt]{article}
	\usepackage{theapa}

	\begin{document}

	...

	\bibliography{your_biblopgraphy_file}
	\bibliographystyle{theapa}
	\end{document}

Three citation commands are most frequently used:

	Some learning methods such as instance-based learning \cite{Aha91}
	produce ... On the other hand, \citeA{Altman68} suggested ...
	While \citeS{Altman68} method has the advantage of ...

results in

	Some learning methods such as instance-based learning
	(Aha, Kibler, & Albert, 1991) produce ... On the other
	hand, Altman (1968) suggested ... While Altiman's (1968)
	method has the advantage of ...

Details of all citation commands are:

   A1. \cite{Aha91,Altman68} produces
       (Aha, Kibler, & Albert, 1991; Altman, 1968)

   A2. \cite<e.g.,>{Aha91,Altman68} produces
       (e.g., Aha, Kibler, & Albert, 1991; Altman, 1968)

   A3. \cite[and others]{Altman68} produces
       (Altman, 1968, and others)

   A4. \cite<e.g.,>[and others]{Altman68} produces
       (e.g., Altman, 1968, and others)

   B1. \citeA{Altman68} produces
       Altman (1968)

   B2. \citeA[and others]{Altman68} produces
       Altman (1968, and others)

   C1. \citeR{Aha91,Altman68} produces
       Aha, Kibler, & Albert, 1991; Altman, 1968

   C2. \citeR<e.g.,>{Aha91,Altman68} produces
       e.g., Aha, Kibler, & Albert, 1991; Altman, 1968

   C3. \citeR[and others]{Altman68} produces
       Altman, 1968, and others

   C4. \citeR<e.g.,>[and others]{Altman68} produces
       e.g., Altman, 1968, and others

   D1. \citeS{Altman68} produces
       Altman's (1968)

   D2. \citeS[and others]{Altman68} produces
       Altman's (1968, and others)

   E1. \citeauthor{Altman68} produces
       Altman

   F1. \citeyear{Altman68} produces
       (1968)

   F2. \citeyear[and others]{Altman68} produces
       (1968, and others)

   G1. \citeyearR{Altman68} produces
       1968

   G2. \citeyearR[and others]{Altman68} produces
       1968, and others

These \citeXXX commands automatically switches from
the long format to the short format when references
are sited second or later time. That is,
when there are 3 or more authors, the first cite
gives (Aha, Kibler, & Albert, 1991); the second and further cites
give (Aha et al, 1991).

If you want to enforce the long cite format, use
\fullcite instead of \cite;
\fullciteA instead of \citeA; etc.

If you want to enforce the short cite format, use
\shortcite instead of \cite;
\shortciteA instead of \citeA; etc.

